A Pontryagin Perspective on Reinforcement Learning

Reinforcement learning has traditionally focused on learning state-dependent policies to solve optimal control problems in a closed-loop fashion. In this work, we introduce the paradigm of open-loop reinforcement learning where a fixed action sequence is learned instead. We present three new algorithms: one robust model-based method and two sample-efficient model-free methods. Rather than basing our algorithms on Bellman's equation from dynamic programming, our work builds on Pontryagin's principle from the theory of open-loop optimal control. We provide convergence guarantees and evaluate all methods empirically on a pendulum swing-up task, as well as on two high-dimensional MuJoCo tasks, significantly outperforming existing baselines.

==> loop-orig.tikz <==
\definecolor{neptune3}{rgb}{.53, .85, .95}%
\newcommand{\earth}{
    \clip (0, 0) circle (1);

    % Globe
    \draw [fill=cyan] (0,0) circle (1);
    
    % Continents
    \draw [very thin, green, fill=green!70!black] (0.6, 0.4) circle (.4 and .2) ;
    \draw [very thin, green, fill=green!70!black] (0.6, -.2) circle (.3 and .4) ;
    
    \draw [very thin, green, fill=green!70!black] (-.7, 0.4) circle (.25 and .2) ;
    \draw [very thin, green, fill=green!70!black] (-.6, -.2) circle (.25 and .4) ;
    
    % Poles (thank you, law of cosines!)
    \fill [white] (0.38268343236508984, 0.9238795325112867) arc (67.5 : 112.5 : 1) arc (-(90 + 22.06219115754148 / 2) : -(90 - 22.06219115754148 / 2) : 2) -- cycle ;
    \fill [white] (0.38268343236508984, -0.9238795325112867) arc (-67.5 : -112.5 : 1) arc ((90 + 22.06219115754148 / 2) : (90 - 22.06219115754148 / 2) : 2) -- cycle ;
    
    % Edge 
    \draw [neptune3, ultra thick] (0,0) circle (1);
}%
%
\begin{tikzpicture}[line cap=round]
    \node[circle] (env) {$\phantom{f(x_t, u_t)}$};
    \node[draw, rectangle, inner sep=4, above=2 of env.center, anchor=center, rounded corners=5pt] (pi) {$\pi(\,\cdot\mid x_t)$};
    \node[above=0.2 of pi] (text) {Closed-loop control};
    % \planet[surface=earth, scale=.81, center={(env)}];
    \begin{scope}[shift={(env)}, scale=.81]
        \earth
    \end{scope}
    \node[draw, circle, fill=white, fill opacity=0.8, text opacity=1] (f) at (env) {$f(x_t, u_t)$};
    \draw[->] (pi.south) -- node[right]{$u_t$} (env.north);
    \node[below=0.5 of env] (dash) {};
    \draw[densely dotted] ($(dash) + (0, 0.25)$) -- ($(dash) - (0, 0.25)$);
    \draw[->] (env.east) -- node[above]{$x_{t+1}$} ++(1, 0) |- (dash);
    \draw[->] (dash) -| ($(env.west) - (1, 0)$) -- node[above]{$x_t$} (env.west);
    \path let \p1 = (pi), \p2 = ($(env.west) - (1, 0)$) in node[inner sep=0, outer sep=0] (p) at (\x2,\y1) {};
    \draw[->] ($(env.west) - (1, 0)$) |- (p.center) -- node[above]{$x_t$} (pi.west);

    \node[circle, right=4 of env.center, anchor=center] (env2) {$\phantom{f(x_t, u_t)}$};
    \node[draw, rectangle, inner sep=4, right=4 of pi.center, anchor=center, rounded corners=5pt] (pi2) {$\phantom{\pi(i\mid i)}$};
    \node[anchor=base] at (pi2.base) {$u_{0:T-1}$};
    \node[right=4 of text.center, anchor=center] (text2) {Open-loop control};
    \begin{scope}[shift={(env2)}, scale=.81]
        \earth
    \end{scope}
    \node[draw, circle, fill=white, fill opacity=0.8, text opacity=1] (f2) at (env2) {$f(x_t, u_t)$};
    \draw[->] (pi2.south) -- node[right]{$u_t$} (env2.north);
    \node[below=0.5 of env2] (dash2) {};
    \draw[densely dotted] ($(dash2) + (0, 0.25)$) -- ($(dash2) - (0, 0.25)$);
    \draw[->] (env2.east) -- node[above]{$x_{t+1}$} ++(1, 0) |- (dash2);
    \draw[->] (dash2) -| ($(env2.west) - (1, 0)$) -- node[above]{$x_t$} (env2.west);
\end{tikzpicture}%

